Approximately Universal Codes over Slow Fading Channels

Performance of reliable communication over a coherent slow fading channel at high SNR is succinctly captured as a fundamental tradeoff between diversity and multiplexing gains. We study the problem of designing codes that optimally tradeoff the diversity and multiplexing gains. Our main contribution is a precise characterization of codes that are universally tradeoff-optimal, i.e., they optimally tradeoff the diversity and multiplexing gains for every statistical characterization of the fading channel. We denote this characterization as one of approximate universality where the approximation is in the connection between error probability and outage capacity with diversity and multiplexing gains, respectively. The characterization of approximate universality is then used to construct new coding schemes as well as to show optimality of several schemes proposed in the space-time coding literature.

==> figs/qam_permute.pstex_t <==
\begin{picture}(0,0)%
\special{psfile=figs/qam_permute.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(5816,2061)(1477,-4078)
\put(1801,-2836){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\odot$}}}
\put(2401,-2836){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\ominus$}}}
\put(2401,-2236){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\otimes$}}}
\put(3001,-3436){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\clubsuit$}}}
\put(3601,-3436){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\spadesuit$}}}
\put(1801,-2236){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\oplus$}}}
\put(3601,-4051){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\Box$}}}
\put(5686,-4036){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\odot$}}}
\put(5101,-2236){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\clubsuit$}}}
\put(6301,-2236){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\spadesuit$}}}
\put(5701,-2836){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\oplus$}}}
\put(6901,-2836){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\otimes$}}}
\put(6301,-3436){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\P$}}}
\put(6901,-4036){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}$\ominus$}}}
\end{picture}

